Embracing Imperfect Datasets: A Review of Deep Learning Solutions for Medical Image Segmentation

The medical imaging literature has witnessed remarkable progress in high-performing segmentation models based on convolutional neural networks. Despite the new performance highs, the recent advanced segmentation models still require large, representative, and high quality annotated datasets. However, rarely do we have a perfect training dataset, particularly in the field of medical imaging, where data and annotations are both expensive to acquire. Recently, a large body of research has studied the problem of medical image segmentation with imperfect datasets, tackling two major dataset limitations: scarce annotations where only limited annotated data is available for training, and weak annotations where the training data has only sparse annotations, noisy annotations, or image-level annotations. In this article, we provide a detailed review of the solutions above, summarizing both the technical novelties and empirical results. We further compare the benefits and requirements of the surveyed methodologies and provide our recommended solutions. We hope this survey article increases the community awareness of the techniques that are available to handle imperfect medical image segmentation datasets.

==> for_arxiv_submission.txt <==


Add header on top of page 1 by uncommenting
% \pagestyle{empty}
% \fancyhf{}
% \chead{{\blue  We will continue working on this survey for a limited time. If you think your published work fits in the hierarchy shown in Fig. 1, please send an email to Nima Tajbakhsh (ntajbakhsh@voxelcloud.io) with ``RevMedSeg" in the subject line.}}

and % \thispagestyle{fancy}
===========================
remove line numbers and cover letter, change brown to black

Download and unzip the project
Keep only the main src latex file in the root directory
Download the bbl file generated by overleaf and place it in the unzipped folder after renaming it to the name of main latex file.
Remove \section*{References} from the src file, because Arxiv will add it itself.

==> tables/discuss_table_Aug18.tgn.txt <==
{"rows_views":[[{"style":{"borders":"bt","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"bt","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"bt","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"bt","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"bt","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"bt","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"bt","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"bt","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"bt","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"br","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"br","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"br","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"br","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"br","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"br","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"br","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"br","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"br","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"br","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"br","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"br","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"br","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"br","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"br","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"br","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"br","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"br","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"tb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"bt","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"tbr","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tbr","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"rb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"br","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"rb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"br","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"br","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}]],"model":{"rows":[[{"value":"Problem I: Scarce Annotations","cspan":2,"rspan":1,"markup":[1,29]},{"value":"Problem I: Scarce Annotations","cspan":-1,"rspan":1,"markup":[1,29]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]}],[{"value":"Solution","cspan":2,"rspan":1,"markup":[1,8]},{"value":"Solution","cspan":-1,"rspan":1,"markup":[1,8]},{"value":"Description","cspan":1,"rspan":1,"markup":[1,11]},{"value":"Advantage","cspan":1,"rspan":1,"markup":[1,9]},{"value":"Requirement","cspan":1,"rspan":1,"markup":[1,11]}],[{"value":"Cost-effective\nannotation","cspan":1,"rspan":2,"markup":[1,25]},{"value":"Active learning","cspan":1,"rspan":1,"markup":[1,15]},{"value":"Selecting unlabeled images for annotation judiciously \nbased on model predictions","cspan":1,"rspan":1,"markup":[1,81]},{"value":"Reduced annotation cost\nFewer annotations required","cspan":1,"rspan":1,"markup":[1,50]},{"value":"Human experts","cspan":1,"rspan":1,"markup":[1,13]}],[{"value":"","cspan":1,"rspan":-1,"markup":[]},{"value":"Interactive segmentation","cspan":1,"rspan":1,"markup":[1,24]},{"value":"Accelerating the annotation process by propagating the user\nchanges throughout the segmentation mask ","cspan":1,"rspan":1,"markup":[1,101]},{"value":"Reduced annotation cost","cspan":1,"rspan":1,"markup":[1,23]},{"value":"Human experts","cspan":1,"rspan":1,"markup":[1,13]}],[{"value":"Data\naugmentation","cspan":1,"rspan":2,"markup":[1,17]},{"value":"Synthetic data augmentation","cspan":1,"rspan":1,"markup":[1,27]},{"value":"Training a segmentation model with additional labeled data\n generated by a data synthesis model","cspan":1,"rspan":1,"markup":[1,95]},{"value":"Training set enlarged with\n diverse labeled data","cspan":1,"rspan":1,"markup":[1,48]},{"value":"Access to labeled or unlabeled data\nfrom the same or a similar domain","cspan":1,"rspan":1,"markup":[1,69]}],[{"value":"","cspan":1,"rspan":-1,"markup":[]},{"value":"Traditional data augmentation","cspan":1,"rspan":1,"markup":[1,29]},{"value":"Training a segmentation model with additional labeled data\n generated by spatial and intesity transformation","cspan":1,"rspan":1,"markup":[1,108]},{"value":"Training set enlarged with\n correlated labeld data","cspan":1,"rspan":1,"markup":[1,50]},{"value":"None","cspan":1,"rspan":1,"markup":[1,4]}],[{"value":"Leveraging \nunlabeled data","cspan":1,"rspan":3,"markup":[1,26]},{"value":"Self learning","cspan":1,"rspan":1,"markup":[1,13]},{"value":"Annotating unlabeled images using models' own predictions and\n then using the augmented dataset for training a segmentation model","cspan":1,"rspan":1,"markup":[1,129]},{"value":"Unlabeled data from the same \ndataset leveraged","cspan":1,"rspan":1,"markup":[1,47]},{"value":"Access to unlabeled data","cspan":1,"rspan":1,"markup":[1,24]}],[{"value":"","cspan":1,"rspan":-1,"markup":[]},{"value":"Semi-supervised learning","cspan":1,"rspan":1,"markup":[1,24]},{"value":"Training a segmentation model with both labeled \nand unlabeled data","cspan":1,"rspan":1,"markup":[1,67]},{"value":"Unlabeled data from the same or\n a similar dataset leveraged","cspan":1,"rspan":1,"markup":[1,60]},{"value":"Access to unlabeled data","cspan":1,"rspan":1,"markup":[1,24]}],[{"value":"","cspan":1,"rspan":-2,"markup":[]},{"value":"Self-supervised learning","cspan":1,"rspan":1,"markup":[1,24]},{"value":"Pre-training a model using unlabeled medical data and then \nfine-tuning the model for the target segmentation task","cspan":1,"rspan":1,"markup":[1,114]},{"value":"Unlabeled data from the same or\n a similar dataset leveraged","cspan":1,"rspan":1,"markup":[1,60]},{"value":"Access to unlabeled data from\nthe same or a similar domain","cspan":1,"rspan":1,"markup":[1,58]}],[{"value":"Post-segmentation\nrefinement","cspan":1,"rspan":1,"markup":[1,28]},{"value":"CRF-based post segmentation","cspan":1,"rspan":1,"markup":[1,27]},{"value":"Using CRF as a post-processing or as a trainable module\nin the segmentation network","cspan":1,"rspan":1,"markup":[1,83]},{"value":"Reduced non-intuitive errors","cspan":1,"rspan":1,"markup":[1,28]},{"value":"None","cspan":1,"rspan":1,"markup":[1,4]}],[{"value":"Regularized \ntraining","cspan":1,"rspan":3,"markup":[1,21]},{"value":"Mult-task learning","cspan":1,"rspan":1,"markup":[1,18]},{"value":"Training a segmentation model with additional heads,\neach for a separate classification task","cspan":1,"rspan":1,"markup":[1,92]},{"value":"Enhanced supervision signal","cspan":1,"rspan":1,"markup":[1,27]},{"value":"Access to additional annotations\nfor the same or similar datasets","cspan":1,"rspan":1,"markup":[1,65]}],[{"value":"","cspan":1,"rspan":-1,"markup":[]},{"value":"Shape regularization","cspan":1,"rspan":1,"markup":[1,20]},{"value":"Training a segmentation model by imposing shape constraints on\n predicted segmentation masks","cspan":1,"rspan":1,"markup":[1,92]},{"value":"Reduced non-intuitive errors","cspan":1,"rspan":1,"markup":[1,28]},{"value":"None","cspan":1,"rspan":1,"markup":[1,4]}],[{"value":"","cspan":1,"rspan":-2,"markup":[]},{"value":"Altered image representation","cspan":1,"rspan":1,"markup":[1,28]},{"value":"Training a segmentation model with a more compact or informative\nimage representation","cspan":1,"rspan":1,"markup":[1,85]},{"value":"Fewer annotations required\n","cspan":1,"rspan":1,"markup":[1,27]},{"value":"None","cspan":1,"rspan":1,"markup":[1,4]}],[{"value":"Leveraging \nmultiple datasets","cspan":1,"rspan":3,"markup":[1,29]},{"value":"Dataset fusion","cspan":1,"rspan":1,"markup":[1,14]},{"value":"Training a universal segmentation model from heterogeneous datasets \nby learning to discriminate between the datasets","cspan":1,"rspan":1,"markup":[1,117]},{"value":"Annotated data from multiple\ndatasets leveraged\n","cspan":1,"rspan":1,"markup":[1,48]},{"value":"Access to multiple\nannotated datasets","cspan":1,"rspan":1,"markup":[1,37]}],[{"value":"","cspan":1,"rspan":-1,"markup":[]},{"value":"Domain adaptation w/ target labels","cspan":1,"rspan":1,"markup":[1,34]},{"value":"Training a segmentation model using shared feature representations \nred across multiple domains","cspan":1,"rspan":1,"markup":[1,95]},{"value":"Annotated data from another\ndataset leveraged","cspan":1,"rspan":1,"markup":[1,45]},{"value":"Access to annotated source and\ntarget datasets","cspan":1,"rspan":1,"markup":[1,46]}],[{"value":"","cspan":1,"rspan":-2,"markup":[]},{"value":"Domain adaptation w/o target labels","cspan":1,"rspan":1,"markup":[1,35]},{"value":"Training a segmentation model using only source domain labels \nby translating from one domain to the other","cspan":1,"rspan":1,"markup":[1,106]},{"value":"Annotated data from another\ndataset leveraged\nNo target annotations required","cspan":1,"rspan":1,"markup":[1,76]},{"value":"Access to another annotated dataset","cspan":1,"rspan":1,"markup":[1,35]}],[{"value":"Problem II: Weak Annotations","cspan":2,"rspan":1,"markup":[1,28]},{"value":"Problem II: Weak Annotations","cspan":-1,"rspan":1,"markup":[1,28]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"","cspan":1,"rspan":1,"markup":[]}],[{"value":"Learning with \nsparse annotations","cspan":1,"rspan":1,"markup":[1,33]},{"value":"Selective loss w/ and w/o\nmask completion","cspan":1,"rspan":1,"markup":[1,41]},{"value":" Training a segmentation model by excluding unannotated pixels\n from backpropagation ","cspan":1,"rspan":1,"markup":[1,85]},{"value":"Reduced annotation cost","cspan":1,"rspan":1,"markup":[1,23]},{"value":"Sparse annotations","cspan":1,"rspan":1,"markup":[1,18]}],[{"value":"Learning with \nnoisy annotations","cspan":1,"rspan":1,"markup":[1,32]},{"value":"Robust loss w/ and w/o \niterative label refinement","cspan":1,"rspan":1,"markup":[1,50]},{"value":" Training a segmentation model with mechanisms that downgrade\n unreliable annotations during training","cspan":1,"rspan":1,"markup":[1,101]},{"value":"Unreliable annotations handled","cspan":1,"rspan":1,"markup":[1,30]},{"value":"Partially accurate annotations or\nMachine-generated annotations","cspan":1,"rspan":1,"markup":[1,63]}],[{"value":"Learning with \nregional annotations","cspan":1,"rspan":2,"markup":[1,35]},{"value":"Class activation maps","cspan":1,"rspan":1,"markup":[1,21]},{"value":"Training a classification model with global average pooling\nand using activation maps as class-specific segmentation","cspan":1,"rspan":1,"markup":[1,116]},{"value":"Reduced need for dense annotations","cspan":1,"rspan":1,"markup":[1,34]},{"value":"Image or box-level annotations","cspan":1,"rspan":1,"markup":[1,30]}],[{"value":"","cspan":1,"rspan":-1,"markup":[]},{"value":"Multiple instance learning","cspan":1,"rspan":1,"markup":[1,26]},{"value":"Training a classification model with aggregation layers \nand using activation maps as class-specific segmentation","cspan":1,"rspan":1,"markup":[1,113]},{"value":"Reduced need for dense annotations","cspan":1,"rspan":1,"markup":[1,34]},{"value":"Image or box-level annotations","cspan":1,"rspan":1,"markup":[1,30]}]]},"theme":{"ColorTheme":"Default","BorderTheme":"All borders"},"fixed_layout":false,"markup":{"instances":[{},{"style":{}}]},"options":{"table_caption":"Comparison between solutions suggested for the problems of scarce annotation and weak annotations. For each solution, we have provided a short description, and further listed the advantages it offers, and data requirements it demands. \\bigstar denotes our recommended solutions.","table_label":"tab:discussion"}}

==> tables/multi_datasets.tgn.txt <==
{"rows_views":[[{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"t","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}]],"model":{"rows":[[{"value":"Publication","cspan":1,"rspan":1,"markup":[1,11]},{"value":"Availability of Target\nDomain Segmentation Masks","cspan":1,"rspan":1,"markup":[1,48]},{"value":"Segmentation Domain","cspan":1,"rspan":1,"markup":[1,19]},{"value":"Modality","cspan":1,"rspan":1,"markup":[1,8]},{"value":"Figure","cspan":1,"rspan":1,"markup":[1,6]}],[{"value":"Domain Adaptation without Target Labels","cspan":5,"rspan":1,"markup":[1,39]},{"value":"","cspan":-1,"rspan":1,"markup":[]},{"value":"","cspan":-2,"rspan":1,"markup":[]},{"value":"","cspan":-3,"rspan":1,"markup":[]},{"value":"","cspan":-4,"rspan":1,"markup":[]}],[{"value":"\\cite{huo2018synseg}","cspan":1,"rspan":1,"markup":[1,20]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"Target","cspan":1,"rspan":1,"markup":[1,6]},{"value":"MRI, CT","cspan":1,"rspan":1,"markup":[1,7]},{"value":"(a)","cspan":1,"rspan":1,"markup":[1,3]}],[{"value":"\\cite{chen2018semantic}","cspan":1,"rspan":1,"markup":[1,23]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"Source","cspan":1,"rspan":1,"markup":[1,6]},{"value":"X-ray","cspan":1,"rspan":1,"markup":[1,5]},{"value":"(b)","cspan":1,"rspan":1,"markup":[1,3]}],[{"value":"\\cite{zhang2018task}","cspan":1,"rspan":1,"markup":[0,20]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"Source","cspan":1,"rspan":1,"markup":[0,6]},{"value":"DRR, X-ray","cspan":1,"rspan":1,"markup":[0,10]},{"value":"(b)","cspan":1,"rspan":1,"markup":[0,3]}],[{"value":"\\cite{chen2019synergistic}","cspan":1,"rspan":1,"markup":[1,26]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"Target","cspan":1,"rspan":1,"markup":[1,6]},{"value":"MRI, CT","cspan":1,"rspan":1,"markup":[1,7]},{"value":"(c)","cspan":1,"rspan":1,"markup":[1,3]}],[{"value":"\\cite{Giger2018}","cspan":1,"rspan":1,"markup":[1,16]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"Source","cspan":1,"rspan":1,"markup":[1,6]},{"value":"MRI, CT","cspan":1,"rspan":1,"markup":[1,7]},{"value":"(b)","cspan":1,"rspan":1,"markup":[1,3]}],[{"value":"Domain Adaptation with Target Labels","cspan":5,"rspan":1,"markup":[1,36]},{"value":"","cspan":-1,"rspan":1,"markup":[]},{"value":"","cspan":-2,"rspan":1,"markup":[]},{"value":"","cspan":-3,"rspan":1,"markup":[]},{"value":"","cspan":-4,"rspan":1,"markup":[]}],[{"value":"\\cite{dou2018pnp}","cspan":1,"rspan":1,"markup":[0,17]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"Both","cspan":1,"rspan":1,"markup":[1,4]},{"value":"MRI, CT","cspan":1,"rspan":1,"markup":[0,7]},{"value":"(e)","cspan":1,"rspan":1,"markup":[0,3]}],[{"value":"\\cite{Valindria2018}","cspan":1,"rspan":1,"markup":[0,20]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"Both","cspan":1,"rspan":1,"markup":[0,4]},{"value":"MRI, CT","cspan":1,"rspan":1,"markup":[0,7]},{"value":"(d),(e),(f),(g),(h)","cspan":1,"rspan":1,"markup":[0,19]}],[{"value":"\\cite{zhang2018translating}","cspan":1,"rspan":1,"markup":[1,27]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"Both","cspan":1,"rspan":1,"markup":[1,4]},{"value":"MRI, CT","cspan":1,"rspan":1,"markup":[1,7]},{"value":"(i)","cspan":1,"rspan":1,"markup":[1,3]}],[{"value":"Dataset Fusion","cspan":5,"rspan":1,"markup":[1,14]},{"value":"","cspan":-1,"rspan":1,"markup":[]},{"value":"","cspan":-2,"rspan":1,"markup":[]},{"value":"","cspan":-3,"rspan":1,"markup":[]},{"value":"","cspan":-4,"rspan":1,"markup":[]}],[{"value":"\\cite{Harouni2018}","cspan":1,"rspan":1,"markup":[1,18]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"All domains","cspan":1,"rspan":1,"markup":[1,11]},{"value":"MRI,CT,US,X-ray","cspan":1,"rspan":1,"markup":[1,15]},{"value":"(d)","cspan":1,"rspan":1,"markup":[1,3]}],[{"value":"\\cite{dmitriev2019learning}","cspan":1,"rspan":1,"markup":[1,27]},{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"All domains","cspan":1,"rspan":1,"markup":[1,11]},{"value":"CT","cspan":1,"rspan":1,"markup":[1,2]},{"value":"d","cspan":1,"rspan":1,"markup":[1,1]}]]},"theme":{"ColorTheme":"Default","BorderTheme":"All borders"},"fixed_layout":false,"markup":{"instances":[{},{"style":{}}]},"options":{"table_caption":"","table_label":"tab:my-table"}}

==> tables/synthesis_Aug18.tgn.txt <==
{"rows_views":[[{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}]],"model":{"rows":[[{"value":"Publication","cspan":1,"rspan":1,"markup":[1,11]},{"value":"Synthesis Type","cspan":1,"rspan":1,"markup":[1,14]},{"value":"Domains","cspan":1,"rspan":1,"markup":[1,7]},{"value":"Description","cspan":1,"rspan":1,"markup":[1,11]}],[{"value":"\\cite{chartsias2017adversarial}","cspan":1,"rspan":1,"markup":[1,31]},{"value":"Cross-domain synthesis","cspan":1,"rspan":1,"markup":[1,22]},{"value":"CT $\\rightarrow$ MRI","cspan":1,"rspan":1,"markup":[1,20]},{"value":"Cycle GAN is used to generate pairs of synthesized MR images from\n pairs of CT slices and the corresponding myocardium masks","cspan":1,"rspan":1,"markup":[1,124]}],[{"value":"\\cite{zhang2018translating}","cspan":1,"rspan":1,"markup":[1,27]},{"value":"Cross-domain synthesis","cspan":1,"rspan":1,"markup":[1,22]},{"value":"CT $\\leftrightarrow$MRI","cspan":1,"rspan":1,"markup":[1,23]},{"value":"Cycle GAN with shape consistency loss is used to translate between\n MR and CT scans. Segmentation and synthesis networks are trained jointly.","cspan":1,"rspan":1,"markup":[1,141]}],[{"value":"\\cite{guibas2017synthetic}","cspan":1,"rspan":1,"markup":[1,26]},{"value":"Same-domain synthesis","cspan":1,"rspan":1,"markup":[1,21]},{"value":"Fundus","cspan":1,"rspan":1,"markup":[1,6]},{"value":"GAN is used to generate a vessel mask and a conditional GAN is used\n to generate the corresponding fundus image","cspan":1,"rspan":1,"markup":[1,111]}],[{"value":"\\cite{shin2018medical}","cspan":1,"rspan":1,"markup":[1,22]},{"value":"Same-domain synthesis","cspan":1,"rspan":1,"markup":[1,21]},{"value":"MRI","cspan":1,"rspan":1,"markup":[1,3]},{"value":"Conditional GAN to generate synthetic MR images given a lesion mask\n and a brain segmentation mask","cspan":1,"rspan":1,"markup":[1,98]}],[{"value":"\\cite{jin2018ct}","cspan":1,"rspan":1,"markup":[1,16]},{"value":"Same-domain synthesis","cspan":1,"rspan":1,"markup":[1,21]},{"value":"CT","cspan":1,"rspan":1,"markup":[1,2]},{"value":"Conditional GAN is used to synthesize pleural nodules in the \nnodule-free CT slices","cspan":1,"rspan":1,"markup":[1,83]}],[{"value":"\\cite{zhao2019data}","cspan":1,"rspan":1,"markup":[1,19]},{"value":"Same-domain synthesis","cspan":1,"rspan":1,"markup":[1,21]},{"value":"MRI","cspan":1,"rspan":1,"markup":[1,3]},{"value":"Hybrid spatial-intensity transformation network is used to synthesize\nMR images from 1 labeled MR image","cspan":1,"rspan":1,"markup":[1,103]}],[{"value":"\\cite{mahapatra2018efficient}","cspan":1,"rspan":1,"markup":[1,29]},{"value":"Same-domain synthesis","cspan":1,"rspan":1,"markup":[1,21]},{"value":"X-ray","cspan":1,"rspan":1,"markup":[1,5]},{"value":"Conditional GAN is used to synthesize X-ray images with desired abnormalities","cspan":1,"rspan":1,"markup":[1,77]}]]},"theme":null,"fixed_layout":false,"markup":{"instances":[{},{"style":{}}]},"options":{"table_caption":"Comparison between image synthesis methods suggested for medical image segmentation.","table_label":"tab:image_synthesis"}}
